The Horizontal Branch population of NGC 1851 as revealed by the Ultra-violet Imaging Telescope (UVIT)

We present the UV photometry of the globular cluster NGC 1851 using images acquired with the Ultra-violet Imaging Telescope (UVIT) onboard the ASTROSAT satellite. PSF-fitting photometric data derived from images in two far-UV (FUV) filters and one near-UV (NUV) filter are used to construct color-magnitude diagrams (CMD), in combination with HST and ground-based optical photometry. In the FUV, we detect only the bluest part of the cluster horizontal branch (HB); in the NUV, we detect the full extent of the HB, including the red HB, blue HB and a small number of RR Lyrae stars. UV variability was detected in 18 RR Lyrae stars, and 3 new variables were also detected in the central region. The UV/optical CMDs are then compared with isochrones of different age and metallicity (generated using Padova and BaSTI models) and synthetic HB (using helium enhanced $Y^2$ models). We are able to identify two populations among the HB stars, which are found to have either an age range of 10-12~Gyr, or a range in Y$_{ini}$ of 0.23 - 0.28, for a metallicity of [Fe/H] =$-$1.2 to $-$1.3. These estimations from the UV CMDs are consistent with those from optical studies. The almost complete sample of the HB stars tend to show a marginal difference in spatial/azimuthal distribution among the blue and red HB stars. This study thus show cases the capability of UVIT, with its excellent resolution and large field of view, to study the hot stellar population in Galactic globular clusters.

==> HBHB_uvit_mag.txt <==
RA DEC F148W F148W_err F169M F169M_err N279N N279N_err
78.5174 -40.0791 19.494 0.032 19.233 0.036 17.92 0.037
78.5505 -40.0699 19.907 0.033 19.533 0.059 17.925 0.037
78.521 -40.0629 20.152 0.042 19.678 0.056 18.028 0.035
78.5016 -40.0616 19.946 0.044 19.633 0.056 18.014 0.032
78.5655 -40.0575 19.17 0.035 18.872 0.038 17.673 0.039
78.5345 -40.0477 20.388 0.096 19.924 0.106 18.082 0.046
78.5326 -40.0502 20.26 0.064 19.526 0.083 18.273 0.063
78.5305 -40.058 19.063 0.029 18.809 0.04 17.789 0.042
78.5302 -40.0537 20.519 0.063 19.94 0.068 18.007 0.045
78.5227 -40.0485 19.049 0.039 18.84 0.048 17.419 0.067
78.5166 -40.0528 20.326 0.043 19.96 0.062 18.173 0.039
78.5162 -40.0474 19.547 0.04 19.25 0.049 17.838 0.031
78.5132 -40.0565 21.856 0.122 21.357 0.115 18.203 0.049
78.5422 -40.0391 19.805 0.039 19.462 0.046 17.99 0.029
78.5346 -40.0423 21.241 0.082 20.705 0.093 17.94 0.057
78.534 -40.0371 20.212 0.08 19.852 0.068 18.142 0.036
78.5246 -40.0438 18.339 0.023 18.163 0.04 17.06 0.063
78.5239 -40.0428 19.053 0.03 18.792 0.039 17.426 0.048
78.5228 -40.0424 19.365 0.032 19.188 0.053 17.825 0.041
78.5212 -40.0388 19.22 0.035 19.017 0.041 17.939 0.044
78.5186 -40.0413 19.123 0.028 18.934 0.05 17.84 0.073
78.5161 -40.045 21.233 0.078 20.694 0.11 18.312 0.044
78.5285 -40.0315 20.811 0.062 20.323 0.079 18.15 0.036
78.5259 -40.0322 19.296 0.032 19.082 0.044 17.806 0.049
78.5249 -40.0189 19.941 0.045 19.55 0.054 18.013 0.031
78.5303 -40.0483 19.225 0.032 18.891 0.043 --- ---
78.5298 -40.0488 19.158 0.064 18.797 0.039 --- ---
78.5261 -40.0491 21.234 0.103 20.844 0.177 --- ---
78.5237 -40.0476 21.179 0.098 20.712 0.127 --- ---
78.5307 -40.044 19.124 0.069 18.977 0.061 --- ---
78.5203 -40.0639 21.297 0.091 --- --- 18.26 0.043
78.5237 -40.0576 19.337 0.032 --- --- 17.859 0.036
78.5183 -40.049 21.743 0.15 --- --- 18.236 0.048
78.5096 -40.0268 20.335 0.047 --- --- 18.171 0.043
78.533 -40.0539 --- --- 21.385 0.142 18.559 0.059
78.533 -40.0479 --- --- 18.315 0.076 17.838 0.056
78.5324 -40.0472 --- --- 19.363 0.058 17.9 0.08
78.5315 -40.052 --- --- 21.081 0.12 18.209 0.043
78.5298 -40.0498 --- --- 20.274 0.094 17.978 0.068
78.5259 -40.0568 --- --- 20.807 0.107 18.291 0.055
78.5302 -40.0462 18.976 0.085 --- --- --- ---
78.5276 -40.0459 18.765 0.072 --- --- --- ---
78.5273 -40.0431 19.544 0.034 --- --- --- ---
78.5265 -40.0431 20.884 0.093 --- --- --- ---
78.5235 -40.0493 --- --- 19.903 0.125 --- ---
78.5237 -40.0476 --- --- 20.712 0.127 --- ---
78.5307 -40.0461 --- --- 19.017 0.055 --- ---
78.4993 -40.0616 --- --- --- --- 18.948 0.053
78.5351 -40.0487 --- --- --- --- 18.536 0.077


==> RHB_uvit_mag.txt <==
RA DEC N279N N279N_err
78.5533 -40.0612 19.432 0.077
78.5517 -40.0629 19.227 0.082
78.5453 -40.0616 19.412 0.088
78.5396 -40.0694 19.303 0.07
78.5393 -40.0652 19.473 0.077
78.5199 -40.0611 18.823 0.047
78.5169 -40.0655 19.827 0.087
78.5143 -40.0689 19.37 0.074
78.5128 -40.0687 18.838 0.048
78.5066 -40.0616 19.431 0.065
78.503 -40.0648 18.473 0.05
78.5646 -40.0529 19.486 0.067
78.5587 -40.0576 19.545 0.076
78.5591 -40.0512 19.364 0.065
78.5575 -40.051 18.925 0.065
78.5559 -40.0549 19.649 0.085
78.5559 -40.0505 19.674 0.088
78.5533 -40.0474 19.693 0.096
78.55 -40.0606 19.079 0.06
78.5474 -40.0574 19.544 0.088
78.5458 -40.047 19.435 0.084
78.5435 -40.0492 19.663 0.134
78.5428 -40.0542 19.355 0.065
78.5419 -40.054 19.001 0.066
78.5414 -40.0491 19.591 0.091
78.5403 -40.0556 19.607 0.077
78.5404 -40.0521 18.96 0.075
78.5402 -40.0472 19.941 0.129
78.5394 -40.0492 19.146 0.081
78.5395 -40.0473 19.371 0.084
78.539 -40.053 19.722 0.134
78.538 -40.0575 19.663 0.111
78.5341 -40.0483 19.847 0.188
78.531 -40.0542 18.726 0.074
78.5297 -40.0545 19.153 0.089
78.5296 -40.0539 19.199 0.102
78.5281 -40.055 19.053 0.085
78.5277 -40.0502 18.831 0.085
78.5263 -40.054 19.265 0.082
78.5259 -40.0573 19.606 0.124
78.525 -40.0506 18.504 0.076
78.5223 -40.0501 19.475 0.101
78.5213 -40.0532 19.063 0.079
78.5211 -40.0541 19.011 0.068
78.5206 -40.0476 19.473 0.091
78.52 -40.0519 19.939 0.149
78.5195 -40.0602 19.355 0.059
78.5195 -40.0549 19.352 0.07
78.5194 -40.0535 18.831 0.088
78.5186 -40.0479 19.903 0.15
78.5179 -40.048 19.362 0.099
78.5134 -40.0572 19.175 0.068
78.512 -40.0605 19.68 0.078
78.5112 -40.0569 19.758 0.069
78.5114 -40.0558 19.558 0.084
78.5091 -40.059 19.924 0.095
78.5085 -40.0526 19.337 0.092
78.5062 -40.0489 19.207 0.066
78.5055 -40.0507 19.829 0.119
78.5036 -40.0479 19.366 0.074
78.4909 -40.0525 19.614 0.067
78.4888 -40.053 19.406 0.06
78.4849 -40.0517 19.259 0.063
78.567 -40.0354 19.538 0.06
78.5597 -40.0395 19.656 0.073
78.557 -40.0441 19.592 0.065
78.5555 -40.0354 19.519 0.065
78.5524 -40.0446 19.233 0.065
78.5508 -40.0422 19.173 0.054
78.5506 -40.0411 19.436 0.088
78.5464 -40.0388 19.513 0.08
78.5452 -40.046 19.718 0.116
78.5446 -40.0459 19.46 0.067
78.5446 -40.0411 19.776 0.105
78.543 -40.0398 18.977 0.069
78.5406 -40.0459 19.333 0.093
78.5398 -40.043 19.37 0.103
78.5396 -40.0439 19.681 0.084
78.538 -40.0461 19.026 0.084
78.5375 -40.0354 19.016 0.057
78.5341 -40.0416 18.472 0.094
78.5331 -40.0427 19.426 0.111
78.5318 -40.0358 19.329 0.097
78.5314 -40.0369 19.086 0.074
78.5304 -40.0343 19.162 0.099
78.5301 -40.0419 18.967 0.136
78.5292 -40.0409 18.942 0.096
78.5253 -40.0406 20.238 0.176
78.5249 -40.0406 18.795 0.101
78.5248 -40.035 19.872 0.105
78.5242 -40.045 19.193 0.132
78.5235 -40.0451 18.87 0.093
78.5236 -40.0407 18.935 0.086
78.5229 -40.0433 19.353 0.093
78.5224 -40.0404 20.12 0.157
78.5217 -40.0462 18.985 0.108
78.5215 -40.0398 19.889 0.155
78.5213 -40.0384 19.773 0.166
78.5213 -40.0347 19.545 0.092
78.5201 -40.043 19.235 0.085
78.5186 -40.0432 19.866 0.132
78.5174 -40.0459 19.541 0.096
78.5154 -40.0408 19.198 0.103
78.5148 -40.0454 18.816 0.07
78.5129 -40.0442 19.494 0.086
78.5117 -40.0404 19.836 0.12
78.5105 -40.0468 19.839 0.105
78.5106 -40.0378 19.205 0.069
78.5099 -40.0434 19.286 0.058
78.5101 -40.0427 18.97 0.067
78.5097 -40.0457 18.974 0.07
78.5094 -40.0349 19.615 0.078
78.4845 -40.0408 19.439 0.069
78.4762 -40.0441 19.678 0.065
78.5433 -40.021 19.518 0.059
78.5405 -40.0321 19.912 0.105
78.5322 -40.0275 18.909 0.046
78.5295 -40.0322 19.863 0.091
78.5251 -40.0251 19.8 0.09
78.5249 -40.0229 19.521 0.062
78.5234 -40.0234 19.598 0.079
78.5211 -40.0204 19.189 0.053
78.5209 -40.0285 19.081 0.066
78.5145 -40.0297 19.329 0.056
78.5144 -40.0257 19.548 0.078
78.5122 -40.0219 18.997 0.068
78.5118 -40.0309 18.867 0.051
78.5084 -40.0245 19.403 0.068
78.5007 -40.0292 20.137 0.135
78.4975 -40.0268 19.64 0.067
78.5185 -40.015 18.864 0.055


==> VBHB_uvit_mag.txt <==
RA DEC F148W F148W_err F169M F169M_err N279N N279N_err
78.5617 -40.0638 18.571 0.025 18.5 0.034 17.7 0.034
78.5551 -40.0641 18.541 0.022 18.416 0.034 17.6 0.031
78.5406 -40.0633 18.819 0.023 18.631 0.033 17.681 0.039
78.5399 -40.0639 18.888 0.03 18.708 0.042 17.843 0.039
78.5255 -40.0629 18.811 0.025 18.58 0.03 17.596 0.029
78.509 -40.0649 18.542 0.025 18.426 0.037 17.741 0.027
78.5048 -40.0688 18.788 0.023 18.69 0.035 17.735 0.035
78.4959 -40.0657 18.571 0.018 18.452 0.037 17.715 0.029
78.5541 -40.0482 19.086 0.029 18.907 0.037 17.733 0.035
78.5537 -40.0515 18.603 0.026 18.469 0.033 17.676 0.036
78.5529 -40.0559 18.54 0.024 18.449 0.037 17.632 0.034
78.5465 -40.058 18.463 0.028 18.335 0.038 17.628 0.037
78.5435 -40.047 19.319 0.034 19.046 0.046 17.904 0.043
78.5417 -40.0514 18.61 0.028 18.45 0.039 17.698 0.033
78.5388 -40.0473 18.519 0.029 18.396 0.035 17.525 0.038
78.5337 -40.0552 18.608 0.029 18.5 0.038 17.827 0.034
78.5324 -40.0487 18.873 0.039 18.631 0.038 17.76 0.049
78.5303 -40.0508 18.731 0.032 18.403 0.052 17.936 0.053
78.5287 -40.0494 18.634 0.022 18.505 0.04 17.524 0.068
78.5283 -40.0534 18.618 0.029 18.39 0.039 17.558 0.049
78.5264 -40.0582 18.408 0.023 18.307 0.028 17.377 0.035
78.5261 -40.0507 18.51 0.026 18.389 0.04 17.57 0.05
78.5241 -40.0506 19.003 0.036 18.805 0.041 17.897 0.042
78.5231 -40.0494 18.34 0.055 18.19 0.059 17.775 0.06
78.5223 -40.0532 18.956 0.03 18.72 0.035 17.889 0.034
78.5208 -40.0471 18.612 0.023 18.478 0.037 17.599 0.036
78.5204 -40.0542 18.79 0.028 18.556 0.033 17.619 0.033
78.516 -40.0512 18.827 0.028 18.563 0.04 17.679 0.042
78.5122 -40.0524 18.466 0.025 18.303 0.037 17.669 0.031
78.5098 -40.0519 18.884 0.031 18.689 0.038 17.905 0.038
78.4881 -40.0584 18.672 0.028 18.555 0.034 17.67 0.03
78.5659 -40.0396 18.936 0.026 18.777 0.036 17.82 0.029
78.545 -40.0434 18.965 0.028 18.702 0.039 17.662 0.045
78.5352 -40.0465 18.817 0.04 18.693 0.051 17.987 0.053
78.5338 -40.0452 18.626 0.025 18.436 0.037 17.4 0.045
78.5339 -40.0433 18.645 0.026 18.459 0.033 17.703 0.042
78.5333 -40.0441 18.706 0.032 18.55 0.037 17.564 0.047
78.5321 -40.0466 18.752 0.034 18.57 0.05 17.651 0.065
78.5315 -40.0361 18.671 0.028 18.568 0.042 17.802 0.039
78.5308 -40.0408 19.263 0.033 19.081 0.044 17.891 0.038
78.5287 -40.0418 18.542 0.026 18.469 0.036 17.466 0.058
78.5288 -40.0373 18.55 0.029 18.43 0.039 17.541 0.036
78.5208 -40.0441 18.524 0.03 18.395 0.037 17.614 0.055
78.5202 -40.0405 18.671 0.028 18.499 0.037 17.599 0.041
78.5184 -40.0403 18.665 0.026 18.507 0.035 17.97 0.061
78.5178 -40.0451 18.541 0.033 18.484 0.06 17.683 0.064
78.5178 -40.0382 18.547 0.029 18.413 0.035 17.721 0.035
78.5037 -40.0395 18.972 0.026 18.792 0.047 17.752 0.039
78.4944 -40.0384 18.556 0.026 18.469 0.036 17.66 0.044
78.4883 -40.0399 18.628 0.031 18.553 0.038 17.724 0.036
78.4822 -40.0423 18.568 0.026 18.548 0.034 17.648 0.028
78.4779 -40.0461 18.771 0.022 18.619 0.042 17.721 0.03
78.5532 -40.0286 18.827 0.024 18.611 0.041 17.669 0.029
78.5467 -40.0261 18.776 0.026 18.648 0.036 17.655 0.037
78.5415 -40.0277 18.67 0.025 18.576 0.044 17.657 0.028
78.5293 -40.0253 18.565 0.025 18.437 0.036 17.713 0.023
78.5274 -40.0288 18.682 0.028 18.509 0.03 17.681 0.034
78.5212 -40.0193 18.598 0.026 18.514 0.035 17.607 0.034
78.5055 -40.0249 18.808 0.022 18.685 0.042 17.843 0.033
78.5336 -40.0472 18.291 0.051 18.001 0.058 --- ---
78.5286 -40.0488 18.627 0.036 18.487 0.036 --- ---
78.5263 -40.0475 18.621 0.037 18.427 0.043 --- ---
78.5328 -40.0465 19.294 0.043 18.987 0.054 --- ---
78.5311 -40.0438 18.59 0.042 18.399 0.067 --- ---
78.5297 -40.0443 18.505 0.033 18.389 0.046 --- ---
78.526 -40.0421 18.967 0.029 18.758 0.045 --- ---
78.5335 -40.0477 18.462 0.065 --- --- 17.838 0.056
78.5294 -40.0512 18.715 0.026 --- --- 17.472 0.048
78.5372 -40.0489 --- --- --- --- 17.88 0.043
78.5203 -40.049 --- --- --- --- 17.559 0.049
78.5211 -40.0444 --- --- --- --- 17.909 0.064

